PTSan: A Practical Memory Safety Sanitizer for C/C++ with Pointer-Object Authority

Memory safety errors remain the dominant source of severe vulnerabilities in C and C++. Pointer-based sanitizers provide stronger guarantees than location-based tools such as LLVM's ASan, but their overhead and compatibility limitations have constrained production use. We present PTSan, an LLVM sanitizer that makes pointer-based checking practical by storing an object identifier in each pointer's high bits and its bounds in a fixed-size runtime table. This representation trades a finite live-object budget for low overhead, optimizer visibility, and commodity-hardware support. Because identity travels with the pointer value, ordinary LLVM dataflow propagates it without explicit per-pointer metadata instructions. Separating metadata lookup from check enforcement exposes both as LLVM IR, enabling check hoisting, elision, and merging, plus whole-function min-cut placement of compatibility tag strips. Intel Linear Address Masking eliminates the remaining strips in hardware when available. On stock hardware PTSan runs at parity with the fastest published location-based sanitizer: 57.2% geomean overhead on SPEC CPU 2017 on x86-64 (46.4% with Intel LAM), 54.7% on ARM64, and 31.5% (x86-64) on the application-shaped LLVM MultiSource suite. This is roughly a third of the published overhead percentage of prior systems with similar pointer-object authority guarantees, while preserving the inter-object, non-object, and temporal detection coverage measured by an independent memory safety test suite. Its physical-memory overhead is effectively native, a critical property for production deployment as memory costs become a first-order constraint. We also demonstrate practical overhead on real-world server and security workloads. These results show that PTSan brings practical pointer-based memory safety into a recompile-only sanitizer deployment model.

==> eval/generated/llvm-cdf-arm.csv <==
ov,cum
-20.00,0.68
-3.50,1.35
-3.31,2.03
-2.14,2.70
-1.90,3.38
-1.80,4.05
-1.36,4.73
-1.15,5.41
-0.71,6.08
-0.64,6.76
-0.56,7.43
-0.34,8.11
-0.14,8.78
-0.12,9.46
-0.04,10.14
0.00,10.81
0.00,11.49
0.00,12.16
0.13,12.84
0.28,13.51
0.34,14.19
0.35,14.86
0.38,15.54
0.63,16.22
0.71,16.89
0.75,17.57
1.09,18.24
1.14,18.92
1.34,19.59
1.42,20.27
1.43,20.95
1.48,21.62
1.75,22.30
2.34,22.97
2.35,23.65
2.92,24.32
2.94,25.00
3.02,25.68
3.03,26.35
3.06,27.03
3.26,27.70
4.69,28.38
5.09,29.05
6.01,29.73
6.06,30.41
6.48,31.08
6.90,31.76
8.31,32.43
8.42,33.11
8.99,33.78
10.05,34.46
10.42,35.14
10.71,35.81
11.11,36.49
11.23,37.16
11.93,37.84
12.44,38.51
12.50,39.19
12.50,39.86
14.04,40.54
14.63,41.22
18.47,41.89
19.04,42.57
20.45,43.24
21.52,43.92
23.14,44.59
27.88,45.27
30.10,45.95
30.43,46.62
30.70,47.30
31.10,47.97
32.00,48.65
32.33,49.32
34.15,50.00
35.65,50.68
36.07,51.35
38.76,52.03
39.53,52.70
43.37,53.38
44.07,54.05
45.33,54.73
46.51,55.41
49.09,56.08
49.35,56.76
50.00,57.43
50.46,58.11
50.83,58.78
51.25,59.46
53.24,60.14
54.17,60.81
54.74,61.49
54.76,62.16
55.56,62.84
56.78,63.51
59.95,64.19
60.10,64.86
60.15,65.54
63.16,66.22
63.51,66.89
64.17,67.57
65.31,68.24
65.44,68.92
65.62,69.59
66.70,70.27
67.47,70.95
68.00,71.62
70.00,72.30
70.41,72.97
71.32,73.65
72.94,74.32
74.07,75.00
74.67,75.68
74.73,76.35
78.17,77.03
78.30,77.70
78.95,78.38
80.77,79.05
81.35,79.73
83.33,80.41
83.47,81.08
83.77,81.76
87.50,82.43
89.68,83.11
91.80,83.78
93.76,84.46
96.49,85.14
97.35,85.81
97.96,86.49
108.75,87.16
109.09,87.84
110.00,88.51
111.11,89.19
111.54,89.86
115.13,90.54
122.49,91.22
128.57,91.89
131.67,92.57
137.14,93.24
142.86,93.92
142.86,94.59
152.78,95.27
157.14,95.95
160.49,96.62
164.09,97.30
173.11,97.97
252.57,98.65
265.30,99.32
534.00,100.00


==> eval/generated/llvm-cdf-lam.csv <==
ov,cum
-14.59,0.67
-7.32,1.34
-1.94,2.01
-1.65,2.68
-1.26,3.36
-1.02,4.03
-0.95,4.70
-0.89,5.37
-0.49,6.04
-0.43,6.71
-0.40,7.38
-0.30,8.05
-0.27,8.72
-0.12,9.40
-0.11,10.07
-0.10,10.74
-0.04,11.41
-0.04,12.08
-0.03,12.75
-0.01,13.42
0.00,14.09
0.00,14.77
0.06,15.44
0.06,16.11
0.11,16.78
0.13,17.45
0.13,18.12
0.21,18.79
0.22,19.46
0.31,20.13
0.34,20.81
0.41,21.48
0.50,22.15
0.65,22.82
0.67,23.49
0.76,24.16
0.77,24.83
0.86,25.50
0.91,26.17
1.31,26.85
1.40,27.52
1.50,28.19
1.76,28.86
2.08,29.53
2.31,30.20
2.54,30.87
2.79,31.54
2.92,32.21
3.14,32.89
3.16,33.56
4.49,34.23
4.69,34.90
5.42,35.57
5.56,36.24
5.85,36.91
7.01,37.58
7.67,38.26
7.71,38.93
8.21,39.60
8.31,40.27
8.88,40.94
9.28,41.61
12.04,42.28
13.22,42.95
13.31,43.62
13.36,44.30
13.39,44.97
14.60,45.64
16.36,46.31
17.06,46.98
18.87,47.65
19.27,48.32
20.40,48.99
20.92,49.66
21.17,50.34
22.81,51.01
22.99,51.68
23.55,52.35
24.21,53.02
25.22,53.69
25.67,54.36
27.23,55.03
27.62,55.70
28.87,56.38
29.05,57.05
29.05,57.72
29.29,58.39
29.66,59.06
30.00,59.73
30.11,60.40
30.63,61.07
30.95,61.74
31.07,62.42
32.00,63.09
32.94,63.76
33.62,64.43
34.46,65.10
34.65,65.77
36.42,66.44
36.80,67.11
36.89,67.79
39.40,68.46
40.43,69.13
42.63,69.80
45.78,70.47
45.78,71.14
45.80,71.81
47.52,72.48
47.52,73.15
48.62,73.83
48.67,74.50
49.21,75.17
49.66,75.84
49.91,76.51
53.28,77.18
54.44,77.85
54.77,78.52
56.96,79.19
57.67,79.87
58.52,80.54
58.84,81.21
59.19,81.88
60.29,82.55
62.95,83.22
66.19,83.89
67.49,84.56
68.33,85.23
70.49,85.91
70.84,86.58
71.52,87.25
73.65,87.92
77.81,88.59
84.82,89.26
86.21,89.93
86.72,90.60
88.21,91.28
91.27,91.95
94.82,92.62
97.41,93.29
97.60,93.96
103.64,94.63
105.95,95.30
107.85,95.97
109.61,96.64
118.63,97.32
135.75,97.99
140.43,98.66
141.21,99.33
183.85,100.00


==> eval/generated/llvm-cdf-nolam.csv <==
ov,cum
-15.05,0.67
-6.22,1.34
-5.97,2.01
-3.08,2.68
-1.11,3.36
-0.97,4.03
-0.80,4.70
-0.58,5.37
-0.52,6.04
-0.49,6.71
-0.34,7.38
-0.29,8.05
-0.22,8.72
-0.04,9.40
-0.03,10.07
-0.02,10.74
0.00,11.41
0.00,12.08
0.01,12.75
0.03,13.42
0.03,14.09
0.08,14.77
0.10,15.44
0.14,16.11
0.14,16.78
0.16,17.45
0.18,18.12
0.26,18.79
0.34,19.46
0.54,20.13
0.60,20.81
0.62,21.48
0.63,22.15
0.77,22.82
0.88,23.49
0.95,24.16
1.11,24.83
1.21,25.50
1.50,26.17
1.64,26.85
1.88,27.52
2.04,28.19
2.08,28.86
2.18,29.53
2.19,30.20
2.44,30.87
2.68,31.54
2.75,32.21
4.05,32.89
4.63,33.56
4.64,34.23
4.86,34.90
4.91,35.57
5.05,36.24
5.86,36.91
6.67,37.58
7.15,38.26
9.29,38.93
9.58,39.60
12.28,40.27
13.50,40.94
13.77,41.61
15.49,42.28
15.81,42.95
16.04,43.62
18.05,44.30
18.74,44.97
19.44,45.64
19.88,46.31
21.03,46.98
21.74,47.65
22.78,48.32
24.46,48.99
24.62,49.66
24.73,50.34
27.78,51.01
27.80,51.68
28.38,52.35
28.52,53.02
28.66,53.69
30.68,54.36
31.20,55.03
31.76,55.70
32.03,56.38
32.27,57.05
34.13,57.72
34.98,58.39
36.96,59.06
37.83,59.73
37.98,60.40
38.01,61.07
39.45,61.74
39.79,62.42
39.81,63.09
40.93,63.76
43.15,64.43
45.50,65.10
45.86,65.77
46.79,66.44
47.75,67.11
47.82,67.79
49.68,68.46
49.82,69.13
50.83,69.80
51.36,70.47
51.68,71.14
53.95,71.81
55.09,72.48
55.35,73.15
58.86,73.83
59.65,74.50
61.20,75.17
62.33,75.84
62.87,76.51
63.14,77.18
63.81,77.85
65.42,78.52
65.62,79.19
66.73,79.87
70.14,80.54
71.01,81.21
71.04,81.88
74.90,82.55
75.88,83.22
75.88,83.89
77.15,84.56
80.50,85.23
80.88,85.91
81.04,86.58
82.12,87.25
83.77,87.92
88.87,88.59
91.83,89.26
96.61,89.93
98.18,90.60
99.69,91.28
103.60,91.95
105.68,92.62
106.98,93.29
110.74,93.96
123.93,94.63
128.22,95.30
130.43,95.97
137.91,96.64
142.92,97.32
144.94,97.99
147.49,98.66
157.45,99.33
176.92,100.00

